Gradient RG Flow in Scalar-Fermion QFTs

The gradient property of the renormalisation group (RG) is examined to four-loop order in scalar-fermion systems in $d=4$ and $d=4-\varepsilon$ dimensions. The crucial role played by the beta shift, which is a modification of the standard dim-reg beta function, is elucidated, and specific conditions that it needs to satisfy for the RG flow to be gradient are derived. Over a thousand gradient-flow conditions are found, all of which are scheme-independent and satisfied whenever the full set of results needed to check them is available. It is shown, in the framework of the $\varepsilon=4-d$ expansion, that the space of conformal field theories (CFTs) is dominated by those with non-zero beta shift as the number of fields grows. Physical properties of CFTs obtained as solutions where the beta functions are not zero in the $\varepsilon$ expansion are discussed.

==> RT_Plots/2,1.dat <==
r	t
-0.51495412264752806468	-0.01540137421584268823
-0.34828745598086139801	0.09570973689526842289
-0.15171254401913860199	0.105679151993620466
-0.07346658308517630846	0.13170592232375788815
0.01495412264752806468	0.21679026310473157711
0.00741685150804775956	0.2169426434988155561
-0.7	-0.24
-0.32066677070326475466	-0.0342222453414662418
0.5	0.e-19
0.154000104036598088	0.0712592823785032788
-0.0555555555555555556	0.2469135802469135802

==> RT_Plots/2,1_S.dat <==
r	t
-0.36991027351243921339	0.08483848128600190863

==> RT_Plots/2,2.dat <==
r	t
-0.53882482351446168378	-0.0403405893545922437
-0.52990824529505612935	-0.0308027484316853765
-0.082640090353461742	0.0689813212862051011
-0.04058026008734589524	0.0771031595155268583
-0.16666666666666666667	0.0902777777777777778
-0.35594513027118576094	0.0853665402653528157
-0.34547927592204921588	0.0931735746926502614
-0.32082168411969873241	0.0930755831857210424
0.04027224814032984277	0.1847985748800075892
-0.08333333333333333333	0.1180555555555555556
-0.22565653356949094153	0.1990791288574012078
0.21784558901972009463	0.2001983304823964776
0.19657491196172279602	0.211358303987240932
-0.20361942483409402554	0.2061115238968490103
0.11431078102808793693	0.2163705524964843346
0.0954792759220492159	0.240159758640683072
0.09232320023615760819	0.2414764266981543478
-0.6434846696278426918	-0.1655324208906660363
-0.2608641565839418705	-0.0393681239238006477
0.5147951511212077159	-0.0182803614771289242
0.6324555320336758664	-0.15
0.1690910466942363392	0.0147436847777082651
-0.2763256514979006302	0.0312534636700777848
0.1537931713908881535	0.0995407677121961821
-0.25	0.e-19
-0.0616069277936881828	0.2450101540542269636
-0.009683677988673119	0.2463743326760258684
0.e-19	0.25

==> RT_Plots/2,2_S.dat <==
r	t
-0.20013358436699946469	0.0822261111953912817
-0.0515442679819938239	0.1326783829515486317
-0.2967874205422635932	0.0138186104551897325
0.1896445633994064503	0.0716298546451361122

==> RT_Plots/3,1.dat <==
r	t
-0.32799691870740530783	0.105679151993620466
-0.2641093591334206744	0.13170592232375788815
-0.19806831133436186381	0.2169426434988155561
-0.2979837933371846506	0.2245986257841573118
-0.13503752743615958863	0.2429782147299117699
-0.05583139173149661233	0.3279013742158426882
-0.06198554784640747018	0.3280537546099266672
-0.06804138174397716939	0.3282080073439722128
-0.00139828633631489474	0.345679151993620466
-0.04171078129416334195	0.3482298633632422938
-0.63958898839338539231	-0.1288888888888888889
-0.44174111529300944111	-0.0279203293179368671
0.2041241453221931728	0.e-19
0.2041241451371928237	0.e-19
-0.07838358682353506894	0.0712592823785032788
-0.05007780524060405321	0.0767685934229800662
-0.32986470364032794742	0.0768888657696448693
-0.04037060600501662517	0.0779216705340861263
-0.36287502696172837423	0.0853846489127977134
0.340206908719884797	0.111111111111111421
0.2012307966986512431	0.1380253308990429547
0.0576991766644192699	0.1823703934896143899
0.0156562591741903185	0.1886798363000445392
-0.0016741002942062225	0.1901123989163512037
-0.24948506639458295445	0.2469135802469135802
-0.11340230290662861566	0.3580246913580246914
-0.02268046058132572313	0.3580246913580246914
-0.0226804605813257231	0.3726566072245084591

==> RT_Plots/3,1_S.dat <==
r	t
-0.39147328961089769034	0.18483362156759075131
-0.38709417478764446238	0.18507080676474782652
-0.38157238167128142334	0.1859547412092070103
-0.3258586062649833619	0.2103357261403570995
-0.03489465285439747096	0.34740129051029537
-0.66824245288618206385	-0.142710401643002268
-0.35299304985622048059	0.0638258995158822691
-0.403677632416748244	0.065560841344575321
-0.32950713862027705604	0.0691307711395771095
-0.07270600063575867319	0.0726609892797221428
-0.3464620369706444381	0.0784473291811716127
0.2855288452461461331	0.1151780304050975256
0.03546660171766035675	0.1838384314817820619
0.02827603038665111238	0.1840502131425652025
-0.1064374586420778077	0.3291661111239873409
-0.07042981900428680162	0.343533886736720419

==> RT_Plots/3,2.dat <==
r	t
-0.7878817418938202702	-0.2554013742158426882
-0.18456549414325844858	0.1978237372892296174
-0.10540616043021426706	0.2144009328249460595
-0.5100406222194244987	-0.0249949487156336831
0.257581071798234088	-0.1384745636052176206
-0.30573109290922720627	0.0127262239040426723
-0.4912962348929505144	-0.134320848006379534
-0.4441944289373312341	-0.1033146459650079445
-0.12346447451152743475	0.3262184966892081325
-0.04611211040356443659	0.3390002102204214908
-0.8389348252467497554	-0.329275087154123689
-0.8280432128090708204	-0.3114589281280482024
-0.4781574571407628254	-0.04962361955730893
-0.4490495358757048415	-0.0415876627731221058
0.2058333159032981659	0.1229039234748303454
0.204093872252349331	-0.0149680351719104725
-1.9488267731e-9	6.8e-17
-5.1484699073e-9	4.063e-16
5.31739368e-11	1.09e-17
-0.5652112601855846355	-0.0068779846401073161
0.253394612139199027	0.0078253696633073519
-0.0905935768360156081	0.0558579081626605906
-0.314924792314192	0.21416025886414547
-0.0565228318335392908	0.0629237062404510379
-0.0448489916458483936	0.0644336703204734968
-0.1815719501398930695	0.0714569066521542243
-0.7072035184502423378	-0.176447959754543608
-0.700296946670982311	-0.1603115747354293
-0.336502648907499039	-0.0072603365910843096
0.1360827634879543388	0.1111111111111111111
-0.2721655269759086776	0.1111111111111111111
-0.6849307688749400804	-0.15275852438386551
-0.1027897529206905343	0.1088506319496342271
-0.0707693889461405069	0.1164365851465121026
-0.4984456656214277704	0.0115519066086060622
0.0629602084552887441	0.128591438057166444
0.0357884442763552981	0.131607647780988519
0.0743102206871649456	0.0310172441295922159
-0.3214967006290783868	0.1491145623109644315
0.1284569402766063951	0.0324995655263273115
-0.5458540951673928241	-0.1175364075704121602
-0.2739914370276107361	0.0327561517929311059
0.666867084192861685	-0.1093061302580588665
0.4090155051793258901	0.1589440492776492863
-0.5301510695108161293	-0.0852805823917264246
-0.2627205096220297944	-0.083230831274633939
-0.0015848770901951819	-0.0812607497934920082
0.1859685941039769245	0.0602819155476330262
-0.3127925426093029779	0.1795019708443850848
0.125849837364120477	-0.0836805977594401207
0.1379103131348237679	-0.0714922353141238858
-0.3162042874564906715	0.1867228456980721774
0.2059919301648541478	0.1769384343721237448
0.0341557323398382515	-0.0636129448305963899
-0.0028036024563888679	0.3430306711725802992
-0.6241741877035566275	-0.0536279843428764534
0.5939240928628776518	-0.0617170333226827315
-0.1183432276489848669	0.3561212651653380747
-0.344273334210047519	0.1979865727787904245
0.1600074621835792042	-0.0438586632066470553
-0.2586359313833574017	-0.0424991223071862085
-0.2186339654577588664	0.2030964672187029051
0.5828130772322109898	-0.0327721001623787438
-0.6055541891199277562	-0.0382528782713229198
0.2242395363531345758	-0.0183922596145228633
0.2152342920049953925	-0.0281028328519127059
-0.2616950564070634936	0.231512206031070892
0.2470786447820133721	-0.0212979622506792393
0.0831005626547542908	0.2380921575541747929
-0.2041241452319315082	0.25
-0.128154827393646839	0.0084341920229323055
0.0225638219946993116	0.2547221985657864706
0.2597807847165734288	0.0124090484455999183
0.1916361449649523048	0.2581596731479518029
-0.0902208780015616851	0.0133519470367577803
-0.3783324422837992367	0.1532473776202402574
-0.0958717569509391792	0.2595352208269588222
-0.4765320300444930884	0.0079347027699104898
-0.4722554245323951534	0.0210753978209562337
0.2809348312877056386	0.0151940459599999677
-0.4610111297274138333	0.035640329086210966
-0.0522606588971787325	0.0542933311562909694
-0.2753262330542428131	0.0445058566511745155
-0.3089292608973100271	0.0498315045880200027
0.e-19	0.3429535898758502908
-0.335626317613581254	0.2263964758368894234
-0.4352192139152378474	0.090691659799733348
-0.4211749346590165435	0.0940449155005513491
-0.0226804605813257231	0.3467433810635572612
-0.0680413817439771694	0.3611111111111111111
0.0348904505938062623	0.3525927322405340463
0.e-19	0.3689805665027505322
-0.0226804605813257231	0.3591608256122543528
-0.21309987318143188	0.259984077409355738
-0.2741991021576193925	0.2765555621766694456
-0.4124946213411670226	0.1267609358602048111
0.137671482268171124	0.1449064292131940543
0.0867285922860412942	0.170564319745295301
-0.0407495993839860041	0.1969859341430201633
0.3060544090411347509	0.2120932416448033772
0.0323539239586596161	0.215254514960592287
-0.2111947906617152052	0.2153529380002023202
-0.1219583744142389623	0.2303138744837742
-0.1218681479705766004	0.2412679057339610285
0.1266397645299954502	0.2552185898365839599
0.0686551162902406643	0.277903264848113919
-0.1306201149146443156	0.2789227809085155483
-0.106289311245708446	0.280908576705246616
0.1634386417664042547	0.2991995796720471257
-0.2218602708916957283	0.3149514380396005813
0.0483375143745260121	0.3249604527033159913
0.5667070815246049751	-0.578616159173179807
-0.8135325418850970799	-0.558442253621272845
0.2772157449316005846	-0.497265192268318487
0.7362494762872629321	-0.421653661421038974
-0.413430934315334679	-0.358142828717685766
-0.1302499595424586354	-0.30052583294105021
0.0680413817439771782	-0.296296296296296362
-0.6001667127993085933	-0.179169383846450738
0.2313406979295223765	-0.136296296296296294
-0.1134023029066286157	-0.098765432098765432
0.4106795115811165982	0.028816275847075702
-0.1003787438487801044	0.058683535010373687
-0.310778424394192775	0.088640987387819687
0.5173107336580091477	0.10738960484221232
0.196819227567179111	0.112884026103044768
-0.426588891332706255	0.193021917791532536

==> RT_Plots/3,2_S.dat <==
r	t
-0.8071154273635347872	-0.2836434639620282862
-0.5697819066924525933	-0.1580447695535541255
-0.669844311478917491	-0.1470908347743129338
-0.6524602921558224822	-0.1199925903707881205
-0.5227094853820006848	-0.0773731850036754532
-0.4515166628471177427	-0.0657078842355078839
-0.4256830636262658655	-0.0536579561718503902
-0.3971817640502863619	-0.0217184457577541223
-0.4372861071322908153	-0.0166700334501338137
0.0054304923126005334	0.1562258141178676946
-0.5293464262060784269	0.0079263087796387935
-0.4762886995679163312	0.0196683819583921846
0.2359138236270729081	0.0230258283748161154
0.0354445802345276746	0.1926522659823405159
-0.2116921528309853334	0.0424985081143120645
-0.1973716157745758351	0.0455156035657120129
-0.3667118712818401113	0.0478906979711765022
-0.3580584232370388889	0.0527932331407918969
-0.2957873472908993405	0.0544798216745317866
-0.3586441942636169235	0.0545721674411131454
-0.3036933991616992698	0.0643706362497926079
-0.4441570252278792097	0.0700540935989968775
-0.115677393590840806	0.0772548682332927604
-0.3068565780932470788	0.0871278410382906845
-0.3747125960177997138	0.0884389689230011565
-0.0793683508053435466	0.0841768552230335106
-0.1113709700617534151	0.0860217128061471721
-0.3205692664771399042	0.0859344160875476858
-0.3448659252665003687	0.0896108869169918577
-0.0282868115647658888	0.0900867257709435574
-0.405289820639382197	0.090793070232989445
-0.2952531322851303485	0.11374287031024227
-0.3971455396522088535	0.1090669080528006791
-0.599197866338416026	-0.1415787095245890657
0.0996790286288757028	0.1258460476624224896
-0.5869203554373374258	-0.1293762073344710029
-0.5390154130744052308	-0.1399391075515051549
-0.1841408819393387065	0.1203625887192521126
0.0389018379471225549	0.130075718028318057
-0.2665221460765462659	0.1244554552691907912
0.4085445953528165434	0.1387573270424501685
0.0756199461474743175	0.1407805632994953886
-0.032358132279948068	0.1417735998739267686
-0.5029039722147556426	-0.117026764018252321
0.0109410758959152012	0.143381233663310662
-0.0914698541264596366	0.1466149022988840407
-0.2972130217718678239	0.1448167684180062748
-0.3084418026325913659	0.14964775143579599
0.0781252542529823513	0.1514854538631380047
0.4204012662713278184	0.1495405239192031799
0.1584381375014051881	0.1525615200817703931
0.0160348056835118299	0.1527067642782593384
0.0158604332827268142	0.1588783207277721822
0.0145710471474054592	0.1591460621773542164
-0.2436857039439176383	0.1610758493358618644
-0.2932358832322316389	0.1620517433605594849
0.1806683506483197569	0.1646627117136544579
-0.25925006832313112692	0.1659929719026530158
0.1197693571571488607	0.166607904458290166
-0.1758279241099384632	0.1686964951891220904
-0.2719155349788863979	-0.0893885902110972673
-0.3642719417966070607	0.1712885543678209057
0.0167901852214436826	-0.0732807926721438358
-0.4752839101432299952	-0.0685017449523195681
-0.0236114015535253475	0.1801219359608193878
-0.3910757422167366752	0.1782734679684719277
-0.218977689636209185	0.1853049272418346988
-0.3266876499810938033	0.1864232736538572259
-0.0907539025274974069	0.2884098527597935358
0.0980969357921271225	0.1877776208647613099
-0.2873364781879799298	0.1887323712151771141
-0.2772719824963007432	0.1928506883472056221
-0.465327172231176406	-0.0653097588988201282
0.1682174870574985837	0.1947896131435499171
-0.2654300209901047135	0.1956497014343766671
0.1669616259030452655	0.1961289688202617356
-0.0855952116614980387	0.1967805356922072121
-0.2726017687823001778	0.1975045041810205705
-0.2440959893687124224	0.2005840855834128702
0.0107863843869057848	0.0930306533198498125
0.1520348885423720327	0.2035051222533579553
0.2964226252920795846	0.2013438016493000673
-0.1890607711418140382	0.2041875992308153563
0.1763960624044671438	0.2055921109470151643
-0.0072970495556454936	0.2141197831340645907
0.0846784559075973321	0.2153558789583352977
-0.0656775217490663871	0.2154872987532461553
-0.280456739534075891	-0.041803979006193604
-0.0948091616952039066	0.2173640666343880489
0.1051048909545455345	0.2229723969870881783
-0.2130522615648206614	0.2231470492460947338
0.1718283471221308215	0.2268210557136026462
-0.0664467610363359535	0.1194374386270213194
0.0695685577902113353	-0.029071655662440525
0.2506244475405270054	0.2277060691624276144
0.1803073317205759112	-0.0283539274052887927
0.2858494050822293468	0.2292656624179323176
-0.1525084708227220664	0.2320065118267498726
-0.3253456504426327743	0.2324712033586759659
-0.1209623091614332143	0.2331416970848518116
-0.1382760779173832659	0.2314364634004040828
-0.2677253718670566763	0.2340842337736777872
-0.2149562965899907365	0.2369890772193572837
0.0589132813190154099	0.2349277902170303121
-0.040051343690736027	0.2379224966041061374
-0.2154239238872578596	-0.0178273668943002634
-0.1257959267809631965	0.2406671050398249104
-0.057940635517510819	0.2457921908326629813
0.1609440824693090438	0.1399446625750190583
0.0960750471296197311	-0.006074440842030605
-0.0667567602918740678	0.2539928918069527693
-0.23987156974837185397	0.2566720256779229256
-0.1122936945379916649	0.0097153461301279558
0.1043605817073335916	0.2581290835235730022
0.0817291944963117795	0.000269529099826158
0.3493206011708091517	0.001982498470042569
0.3586497861574951827	0.0147491454403134773
0.1306370101899647951	0.2658040998268212425
-0.2190977492368274612	0.2663344802244277992
-0.1477731787926471755	0.0213407396276140253
-0.1547233733923792785	0.011284546069182526
0.4630356707089376195	0.016963168644693382
0.4483558060944606534	0.0296202785455727035
-0.1566270212947642806	0.0201647542038445265
-0.4235161412545620318	0.022299111732371592
-0.3049166746538273621	0.022755714964043125
-0.1555592369541329601	0.0236648287360160292
-0.1351509388046089478	0.036629144613363576
-0.0909222723240542293	0.0255821457201016322
-0.0758436150331874249	0.0281997477748413544
-0.0895040762878980455	0.0412955122861301714
-0.134951008697572092	0.2924457618366497356
-0.2914506820094042376	0.0451916081788010516
-0.0340766142546911259	0.0349709028807791807
0.1966710763400173598	0.0356640087955224858
-0.1405762975889415149	0.0380383819275532299
-0.4180811370865817627	0.049484812155281474
-0.4831796825642921783	0.0385900495341819246
-0.1353721047293398318	0.0398484712789877202
0.2279364608093116966	0.0415987029109823384
-0.3238869268984605448	0.0438705080442411091
-0.086847087459571238	0.0456567453404543129
-0.1416236533153767102	0.1978062988636673163
-0.313621800049784558	0.047789915959747068
-0.4611316066715730847	0.0621097008985363944
-0.2318031651808222108	0.0513451100595619005
0.2131976235837649823	0.2034137356881495004
-0.2290168863001299479	0.053160385668170119
-0.0710371166780300881	0.3205818285098045829
-0.2231275261604796057	0.0659084935757628219
-0.2265531902632415354	0.0677758601168539112
0.318143295229430759	0.056413169059397796
-0.3058566955523467917	0.068055481498507252
-0.0173585429253938874	0.3162386783999816423
0.1438822713049109373	0.0592821014747007118
-0.3388181100179009448	0.059688550831826965
-0.4002207591886194956	0.063391006886742943
-0.0660017013130037071	0.0635150482863310798
0.1447205388989281563	0.3243339598232974982
-0.0380504135115042279	0.3324245035522151068
-0.2247744020900924747	0.066813690829043725
0.1186229610395507646	0.2193185654928161617
-0.2034679357885020064	0.221037648238429249
0.1341107035192529679	0.0730581500254350866
-0.1268376767802565874	0.3343644334375156253
-0.4509672086935777323	0.07731781265855545
0.1270068988114687035	0.0825790716710889855
-0.4320172618989843449	0.0831715919113681699
-0.1887553952227094225	0.0951613390298875564
-0.3819536398174120039	0.085033439702308352
0.1749913435789491439	0.0877198782333351125
-0.3554852590942960858	0.103582712139125576
0.0035837645064108776	0.1036725733182798009
0.0602514759722273759	0.2528118936019543554
0.0742691700039318947	0.1034701030814811786
0.0952767605633971489	0.1035612870695461427
0.0312718586592051496	0.105193586244765956
-0.2397783408878619205	0.117086229808161454
-0.0007558214439186501	0.1062057660670604425
0.0584664989699424915	0.1073032448938316076
0.3114519253570928186	0.1188673591375509897
0.1002558221445535913	0.109659103370578579
-0.1651172089410492976	0.109680213971914519
0.2915678129328451064	0.111580608991704498
-0.1667607807813268335	0.1138770949970833931
0.3887584477393895819	0.1200421313493549954
-0.0576790933525003552	0.2729028606969155541
0.2041357262591034672	0.12460298020790947
-0.2195641986623730224	0.125000450984370812
-0.2040033309043245939	0.1273075285861222416
-0.3191188187201127355	0.1414471925218793582
0.2437118870269442096	0.1312307605488166221
0.2565301620881971067	0.1432267683873779768
-0.2248441179470914188	0.1409616844444414544
0.1496799012007102857	0.142417477076428523
-0.1771193900230276838	0.2936869590961065656
0.2378881741887509166	0.147025123705411873
0.3522979611339386355	0.164710160296807773
0.268461070301488006	0.1536629618898412136
-0.3043527944916603282	0.1568829948760377739
-0.3046650017215484469	0.169568088050136771
-0.3275870100731484521	0.164377602952877515
-0.3031602914800486695	0.168019924021371985
-0.0121934203190621059	0.1819262932760756345
-0.3891679321996874554	0.1834195732860734209
-0.0201995544448918863	0.173915965025557482
0.1044924254709113789	0.1740085231914437144
0.0519600676076390695	0.1855809537928293167
-0.327360346011262111	0.1862987336396074896
-0.2403223318437579917	0.1868965236672174096
-0.346564251729338932	0.1760119831197856619
0.3331575074930396487	0.1904621225271977456
-0.0236851493357729737	0.179991516865626634
-0.2525782901576238176	0.1809500117261234672
0.1856237425937799939	0.1820665808231369085
0.0447920051681223923	0.1938181783936733912
0.0523575160357890638	0.1845649901468215147
0.0528769770854855327	0.1857338545900208539
-0.385869182115048882	0.190576045482984386
-0.1985388063601618207	0.190788179830282011
0.0469377340047348526	0.1927699831726841144
-0.2033815367375866542	0.2056331235029991151
-0.321575600679199517	0.1943475575115362997
-0.0072518871007871266	0.196087798878858474
-0.2559202807122134874	0.197983677068693931
-0.066322434780460035	0.2002455139199171152
-0.0707059505425392161	0.201665028938306355
-0.0706206056936852668	0.2136266665490397212
0.0759462713743975987	0.2024454754840979414
-0.1114576248059465976	0.2040532201998269173
0.3185527399571169753	0.2068036128679020412
-0.080860844125546403	0.2099967765187339516
-0.0549160944931025653	0.224384278656192782
-0.2038281987856606355	0.213314031669026908
-0.0499725970125485826	0.213667096482578775
-0.1360486542075252861	0.218845273524398477
-0.098003174719644928	0.219154340822639077
-0.1862792570390617515	0.221046358770638125
-0.2192756587205111518	0.2241478630738949
-0.0787667993420969811	0.2246872536269282312
0.2479196015569235336	0.2412590437937783037
-0.1061214966403658796	0.2333241923922212806
-0.0818441605744939578	0.2457443749632535777
0.0482574599217521527	0.2536855990399087769
-0.0987625857611352418	0.2422946990267194406
-0.1420201598761806578	0.242452914455168815
0.1361558866226796057	0.244701020191505709
0.2415474654485818486	0.2447612543598410678
0.1108141388117155272	0.244988667809697806
0.0502401675715290866	0.2452485403007724609
0.0741442231401166999	0.2711110129961113717
0.0747766191764991963	0.2645669476566630965
-0.0178148145459000705	0.2705039814104651081
0.1290043892657300663	0.2823889643968274132
0.0000392962775579848	0.284205937389385169
0.0471427111070947165	0.2730093552962439032
-0.0580000261891152686	0.273386410379912992
-0.0148878827810402972	0.274769527063227507
0.1580245042179143058	0.2754904411868721919
0.1220655360849228232	0.2758680195372891719
0.0076214081497296366	0.288674757629194045
-0.0103784566866715513	0.2779277998790481238
-0.0878783407112808667	0.278297860021035588
-0.1513329729982829002	0.28202573752751889
-0.1746993995264655703	0.28267796207401897
-0.1471904450033518595	0.2952538837636984633
-0.0377837679239034378	0.298736239449939887
0.177112908742947026	0.289374446296414875
-0.0444911738115604539	0.295407888646595742
-0.1992068238977224341	0.299298022742207319
-0.2015958069176030042	0.3107844798973582295
-0.2289727564795884318	0.3052674907170602621
-0.233366719912267483	0.306455077632840716
-0.1567792529088273444	0.319896498990391342
-0.1569570905010033871	0.3142648298261920256
0.0640521813065223824	0.314663496309873264

==> RT_Plots/4,1.dat <==
r	t
-0.22512809886435144536	0.3279013742172592324
-0.16979984931346387183	0.3539281445919632838
-0.24627642192627826345	0.3549689961545276824
-0.10727696866685903531	0.4390124853270549206
-0.11260662420136367762	0.439164865721037779
-0.11785113019775792059	0.4393191184550833246
-0.06013651658789233027	0.4567902631047315777
-0.06546617212226050693	0.4569426434988155649
0.01057416153076242198	0.4760495223639908371
0.01191549237209713807	0.4761305077853709209
0.1178511301978307139	0.1111111111111111125
-0.00250571333182315475	0.1380253308990429547
0.2357022603955158344	0.222222222222222234
0.2289296170846696076	0.2256440916781408702
0.1153454320351297662	0.2491364420334330482
0.1153454168659347672	0.2491364420101540664
0.1918521031834518496	0.2665684770421610976
4.0355552712e-10	0.2889175328514975392
4.4e-18	0.2889175326244897677
-0.0089566121439108699	0.2934815047270784809
0.00592015740069462845	0.2948117506017017574
-0.045366846925796941	0.2997909474111556856
-0.0603753784821445516	0.3012235100274623193
-0.0785674201318386138	0.3067647209243142613
-0.0932084095244336753	0.3080400502227397887
-0.10887882898182042375	0.3100483307915472359
0.0381838397490575659	0.3112592823785032788
0.0272630719319805269	0.3144312816037073078
0.0191922181505274065	0.3183529955277825619
0.019118650587581592	0.3183558786949680118
-2.2700396767650016e-12	0.4517066873046441
-0.1571348402636772195	0.4691358024691358072
-0.07856742013183860968	0.4691358024691358174
-0.0056141671182840532	0.4761140633708491624
-0.07856742013183860444	0.483767718335619728
0.e-20	0.4938271604938271605
-2.03e-18	0.4982247255937080541

==> RT_Plots/4,1_S.dat <==
r	t
-0.08914522092702634056	0.4585124016214064824
-0.09399821582997541174	0.4586834853709490296
-0.03318298469163731561	0.4781446498415133424
0.0704985381997613193	0.1151780304050975259
-0.11385356683276483079	0.1904893551655980536
0.1883496683975192364	0.2262891415162086381
0.1883975499308155679	0.226315439624483168
0.1433571088533262793	0.2302455594079590129
0.1426758015957302498	0.2303201214454346851
0.1439889667758246724	0.2304720284584990791
0.2647454379034845296	0.2445670031951440927
0.2092963326428602814	0.2488957747655455882
0.2055979433766702365	0.2514539080536700066
0.0741318508894806447	0.2535323977519534071
0.2223736340207168688	0.2585188650447217416
0.2041532290952635651	0.2611886646636683155
0.1953022940469211636	0.2623546317552518859
0.187439536934690896	0.267238621901429508
-0.028210586922312323	0.29494954270785956
-0.02821058702548024732	0.2949495425928932679
-0.03443780446585831092	0.2951613242536764614
-0.04637632780088503216	0.2964123110252063634
-0.0527149690700470956	0.2966271706649227875
-0.06254977797025844717	0.3013151847934713484
-0.07757676933421473607	0.3027344288871219962
-0.08348346993128229085	0.3029824215921276459
-0.0125979799083690922	0.3162922606273285593
-0.01460132099526872816	0.3165854847633940423
-0.01452062514445623976	0.3169236750029241424
-0.0140579172079582055	0.3170985971693695919
0.02216231539013827255	0.317289161378620725
0.01460534955136138544	0.3192817558363736915
0.0058625036766879399	0.3220576877101141033
-0.07635942571284230271	0.3246989003560301049
-0.0287594741358579404	0.4488193206057734514
-0.0287372523826334555	0.4488220406099745458
-0.11991957754053136692	0.4546449978478315318
-0.05061064180445056588	0.4625515336722975232

==> RT_Plots/4,2.dat <==
r	t
-0.2636488282057892395	-0.112863933326721498
-0.5714636791130169144	-0.092030147206742628
-0.5192027629156685602	0.012630049001475808
0.0507476881133765805	0.366329700947695071
-0.0427503004528491199	0.062534530018722945
0.0194726765514426396	0.4007950994650759069
-0.3971080862531349128	0.073702679571626384
-0.2401769256918865939	0.132095110877667915
-0.2730278403290402687	0.156122726993138344
-0.4193202383639210727	0.172228474941981962
0.1696034293971546128	0.195330465557371042
-0.2736452234604584426	0.199428305778511564
-0.2755871836012551228	0.20555556335594333
-0.4096821398503602907	0.207882251961966136
0.1068577117828878518	0.21876732412907747
0.2075335948632266839	0.2297597318007523043
0.0785674201328786017	0.24691358025665526
-0.143676758305603023	0.255253518144655483
-0.2191913298475922256	0.264018326893023629
-0.3055628625271043474	0.264377456241332153
-0.168364087620147108	0.267057552914850524
-0.2050755347121260765	0.276844923246849239
-0.1078809518689105978	0.284005173029959768
-0.2730183514675526789	0.28598878906056472
-0.1194711589806973162	0.287704458768662072
-0.2048978997441241204	0.291108484435579052
-0.2668849784103079248	0.29293839294291868
0.1558569848542479566	0.294488250315600781
-0.0256577077779437924	0.303823255551260188
-0.0639246140995657874	0.304532018402103892
0.0239415107073016256	0.304595490674596856
-0.2279821894758323481	0.305688007302191847
-0.407177467705089764	0.305738435868554725
-0.3130724372600164397	0.306321311615415213
0.0148788173345576125	0.307045412713854027
-0.0480729340187662405	0.307516667575272263
-0.0223646203867886624	0.307957624131194734
-0.0994444992395459123	0.312504938047635438
-0.0551756151699119712	0.319432644572242634
-0.3743922137330868581	0.319470558639790995
-0.0740025462748091259	0.366775301152833271
-0.0459234605265207138	0.321145244493106559
-0.0520752397772830019	0.325367502377501712
-0.0160276560336601443	0.329433891995219829
0.0024448141882517687	0.330366493354985873
-0.0197364014580981556	0.332769571708889741
0.0565890889312354939	0.335343496702060509
-0.0788189360079717908	0.336430870639598524
-0.1298265528206535007	0.338796362721390085
-0.0674820325076357813	0.341113632530854134
0.085408901208101312	0.341766867025120416
-0.2173748969024142675	0.344319522514873436
-0.1623476216492940089	0.392387762349987274
0.3068240998527633296	0.346088702215366176
-0.24896124745292111	0.348055247916634293
0.0122011082220954739	0.348145709575601375
-0.0414507658517030965	0.348449037028589408
-0.0392837100659194484	0.349794238683127406
-0.2181970929844938502	0.350090965676639172
-0.0146621085352657905	0.353478558708385977
-0.1386429210939963487	0.354473983634600807
-0.2174553513227953776	0.354668525085048204
0.0477451293327404211	0.356073513150785068
-0.1978974690978333996	0.357868827835175173
0.3338210517907472759	0.358744617831869448
0.0532065108558016512	0.36177504781380887
-0.0185753613849901252	0.365010628937763929
-0.2458274831034322448	0.367674235827576998
-0.2056618764817123962	0.368121354909930596
-0.1853058902996602774	0.36837973389924766
0.0052245605243753087	0.370319663962503197
-0.1760183985718544916	0.374333124197465946
0.0627004906816634807	0.377329683655576502
-0.0297167671690024643	0.382439441589097716
0.2383575343063912637	0.384866145088350747
0.9278723334289639282	-1.270465730916592579
0.2767390216577743375	0.403605914607082296
-0.2249682863489410954	0.42133149088609562
-0.1832828388284803961	0.427187744426544256
0.2440471637632476449	0.430056711118679737
-0.2066245668136917337	0.430905219413499912
-0.0785674201318383499	0.493827160493827492
-2.9345398202096887e-9	0.5000000001069437
0.2759610431484939545	-0.557508949509127477
0.2971576545429037425	-0.413189147951632376
0.291654114121119804	-0.411578832745535118
0.4309611243478812854	-0.398341643519484461
-0.007398205943933219	-0.328947649049289639
-0.1178511301977579207	-0.296296296296296296
0.3198578188836751625	-0.268927950185909078
-2.1349e-15	-0.185185185185190555
-0.1690040698710928682	-0.16502865136873146
-0.0267026772886002187	-0.108687651528039222
-0.3067388097141671409	-0.061293109533903757
0.141421356237309505	-0.025185185185185172
-0.1571348356039463247	0.012345679012347713
0.0104728596985713681	0.024413244359244366
0.1913611979561130729	0.032131540431845052
0.1345506158624410459	0.059580202818567474
0.2882393026763412974	0.074143102194821178
0.1853399980491516326	0.117659014914758133
0.2967333247441589402	0.139927386958187026
-0.2629343112363628392	0.203369861360226885
0.2582193677260108473	0.23329103252471675

==> RT_Plots/4,2_S.dat <==
r	t
-0.0149651537012836664	0.0851351147046657599
0.3479157473838592838	0.086708817445928599
-0.0658925322386676272	0.1176545929037179438
-0.0190152679689269859	0.1201027381463399667
0.0954731182045806896	0.1333001474979583302
0.2137559720167496962	0.12201311624612699
-0.0396143197158938172	0.1280442967583479929
0.1731369901907914683	0.1345403614039309607
0.2929545729352480829	0.148302919869748037
-0.6048068021667027901	-0.123663608012416108
0.0598509433105488838	0.1465480234981895465
-0.1393264532026576341	-0.1185574021456825152
0.0578036601305019445	0.1558757481868274524
-0.3458196824489151705	0.161527596596036132
0.0496066323309459755	0.177474756954573857
-0.3572777148727354193	-0.0896045822509919311
-0.0932928589135785959	0.182343903142745727
-0.2686079910336935577	0.1863665844717338633
-0.3410568602538118288	-0.071806322573907741
-0.0011737527607501066	0.4566532885465577403
0.0373273880183706561	0.2006723670741479834
-0.0939185894022634731	0.2354374687711153572
-0.0180000997706139775	0.2250815109679873633
0.0379279777477749663	0.2412590437937783037
-0.2445363867091187837	0.235265276315012363
-0.0051367808239091698	0.262397485030048351
0.1000674726725127609	0.26730615753925471
-0.102403859964620042	0.287124008005336279
-0.1040950635026740056	0.2928391776578522406
0.0024623712060919715	0.2947543866069357183
-0.0131327596675208421	0.296844965701131965
-0.212713422143823351	0.303670450372383661
-0.0182762950547018832	0.3038810942837952256
-0.1371756118707470865	0.3042829924967985091
0.02914357073583565	0.035463579346083594
-0.1233492565142613986	0.317294273319604162
-0.6525805242876244076	0.04863967882164314
-0.2511682214828650724	0.3239699725978400706
0.1609474119333903632	0.3242876497513417429
0.0223687950436177061	0.368718112817769201
-0.1217837922695347874	0.3315429542255889438
0.130123057504277968	0.3538929419754637051
-0.1819186314011788466	0.3535640255662799257
-0.0746827321553583895	0.354623490148631272
0.0583653491420606083	0.3561719087538079692
-0.1772984254777439523	0.35642502654181647
-0.0436799900644734032	0.36880560810100199
-0.3184081715170919758	0.0888390931259964233
-0.4580759697952433478	0.090255056078547661
-0.1762778891508644966	0.092354721043341956
-0.2776785088606506826	0.0988454017564666319
-0.1033504915302186144	0.3714026509268439863
-0.0009884792811054091	0.375934931011696066
0.0161783877951722661	0.376075122604350846
-0.0406359549190287935	0.3770853675668567842
-0.1735613977222566243	0.1960159909058918181
-0.0854587746798985206	0.3832771491036729472
0.0333178874436202544	0.11552634579576834
-0.1136787698973438095	0.386363566378930949
0.0647751715734740041	0.3872510428355650921
-0.0902957079871678827	0.3881861105848308891
0.03233310145227284	0.400567938090572767
-0.0839695908204182736	0.3906788645261448209
-0.0916205382258758758	0.3936745004524828048
0.0150443531630464557	0.3966774164048766379
0.0846016445859868733	0.4011445701024261434
0.0175719413708701633	0.414793170638161705
-0.1067885652340642544	0.4164503641105203952
-0.2314437352015195935	0.4104091338533184297
0.1009737732325989446	0.144645568372851055
-0.2814892449464632608	0.152496391940476677
-0.3080818169402094933	0.242205794461919342
-0.1574742619719928861	0.4283842912574124087
-0.0142174924310667319	0.160967815497607247
0.3134004507418352516	0.162296244036747037
-0.1800420488750033824	0.4336373745269009901
-0.2474748830029747388	0.168205512468406999
0.044826006793656554	0.174323510241121375
-0.1208178441786534926	0.462716679025617954
-0.1059121147709983059	0.4565132161597558029
-0.2285461962744661471	0.189289242684390186
-0.060238713499335377	0.193271107641698304
-0.3717461911118888928	0.194409083232268259
-0.0892478373331901121	0.464160296202810571
0.0017776308592032112	0.195421934042346033
-0.0817132750537937503	0.196102483138049294
0.0328118522420199712	0.196761245101144446
0.0362294217397423431	0.198349298074289777
0.1902693375239773053	0.202930122193653654
-0.3394874031337865772	0.205890562298941113
-0.0818430313954983468	0.2122324076477197858
-0.0388929034488397483	0.212462701872601133
-0.2212291679086061505	0.21524687096138809
-0.0476925399533770901	0.216019969544614278
-0.03418863734073067	0.217276466338942955
-0.2245083962682383495	0.220660196877297491
-0.4391993848227296081	0.223785836853994792
-0.1182728822270387183	0.224876851906572326
0.0394752590364672209	0.227302357775815343
-0.0663463765733868398	0.2304036730705567087
0.3446897733967653739	0.3182935533136271557
-0.0841932982255919516	0.241599002038232254
-0.3175293313785120254	0.241728673537049894
-0.3640197208353864059	0.244632100170306954
-0.0858465967100686638	0.244894805844376881
-0.201860512384165052	0.246903952386267958
0.015803290563638564	0.247679160278881218
-0.0035664365751431328	0.248612345577297327
-0.1794494317188542811	0.249735011392786508
0.2147184200980219324	0.253283592797454964
0.0030498687616095713	0.2575304993689471
-0.0826323753722664	0.258935463687175684
-0.2148130352366728635	0.261276142893315212
0.0833669270940628932	0.263900841138570464
0.084221470363061508	0.266019338475059863
-0.1900650303738201547	0.266874828374774776
-0.2211576268469450149	0.267956880987006691
-0.1375584692826981694	0.26828154026093701
-0.1261658816754892881	0.271366760850614047
0.0959734153455564409	0.275377439069184385
-0.2186378334390717797	0.277801242992081616
-0.1832867740734959339	0.278050029043033305
0.0544790324960108245	0.291523702932556159
-0.0209725206325839139	0.292360662039838477
-0.0573755621813854251	0.296389061986336061
-0.0943843585961637434	0.301145660114438241
-0.1776563767422561867	0.304188355451823018
-0.0337406510423252644	0.308012708171690562
-0.1051528495840654084	0.309733287055531281
0.0805845749029579736	0.311214383778995898
0.0989057609017086863	0.31308608257473051
0.0485892078248679063	0.322350871488732104
-0.1068601689801771406	0.323329719362350389
-0.009062370302671256	0.323401786268438149
-0.0533419553357259563	0.326200553103050202
-0.0190092724113050956	0.326573103726307273
-0.1381406214106275667	0.330048767741967192
-0.3287215264033667445	0.330484752824071531
-0.0226617994809248426	0.334833174989881531
0.051044135640472461	0.336889799057432297
0.0190724153842741017	0.338430055534527222
-0.0857278909550530454	0.339717652565486751
-0.0088719392928999224	0.345774048569857285
-0.0632022689431488372	0.353598486257364331
0.0790003824981880402	0.361448132342819519
0.102817194527936419	0.374144998695845311
0.1500114913894953522	0.376405373187192534
-0.0568605699027617602	0.395156267500677668
-0.1567035407659331189	0.453880592024289074
-0.0100710793458604161	0.463085446141338817
0.5939985206119715878	-0.797077412077151919
0.6029520814917180842	-0.7481417240337636
0.569573319882676076	-0.701350558067804591
0.2307477116288445459	-0.477808978115856113
0.3102339805901999751	-0.431014759420654824
0.3124193669218018768	-0.430734269367266863
0.3497190544131163577	-0.423406950285749913
0.2719148656387089028	-0.367854996677997172
0.444799282748966642	-0.268850438101363999
-0.4735483928568190916	-0.267202520869838533
0.3878652026512441957	-0.22119955825315512
0.3893815855527350412	-0.219650634913515356
0.3909898164734648527	-0.217993069624756295
-0.0398872720165807091	-0.21296529341115582
-0.0259247887952565348	-0.187983996353690874
-0.1246155717151945153	-0.149968118147107728
-0.376453774071934091	-0.142361630627521809
-0.1527620435305619977	-0.134758116143734307
-0.1527620740798099203	-0.134758072239143084
-0.0005454321443338126	-0.113409351742755756
-0.6792468407309637061	-0.112668620937690888
0.019389667400976846	-0.102805464888309229
0.0085217693439443151	-0.092033916906846244
-0.6096885706399062542	-0.053576552673086059
0.096680672575461868	-0.049342567191850381
0.1027681707152645064	-0.024217666789226333
0.1089545127511907429	-0.023684505323633394
-0.1795755791940690216	-0.015209271035057636
-0.2016710897635212049	-0.015084093022529798
-0.1824179517284970061	0.013010713246921697
0.18929079894708522	0.023460896530983201
0.0130787084609185175	0.023795570706161108
-0.0877422546920442422	0.099258911208501097
0.2512199736821307333	0.140510591991684446
0.2801553291036657394	0.14290637461236221
-0.327335062579335231	0.170825851093779865
-0.3226864250637141414	0.199193030582285576
-0.2535201388653988231	0.214622550973317833
0.3224525080677566874	0.221503642570964563
-0.4504313463287488181	0.281244537592352769

==> RT_Plots/D2,1.dat <==
r	t
-0.48402657631320492467	0.01546312315823934338
-0.082640090353461742	0.06898132128620510107
-0.04058026008734589524	0.0771031595155268583
-0.317359909646538258	0.12657423426935045449
0.08402657631320492467	0.1800924323973162122
0.04027224814032984275	0.1847985748800075892
0.6324555320336758664	-0.15
0.25	0.e-19
0.e-19	0.25

==> RT_Plots/D2,1_S.dat <==
r	t
-0.35185542854995928818	0.10596423459053402961
0.05185542854995928818	0.1824568180410449178

==> RT_Plots/D2,2.dat <==
r	t
-0.4680531526264098493	0.0309262463164786868
-0.0666666666666666667	0.0844444444444444444
-0.03333333333333333333	0.0888888888888888889
0.3573452081208932265	0.1209238839927519536
-0.29551533104424481712	0.1339312891941444434
0.334719819293076516	0.1379626425724102021
-0.2949379570484271105	0.128759374709050871
0.1931941738005289249	0.1732275717858614933
0.7	-0.2400000000000000001
0.1955153310442705893	0.1994020441392360786
-0.2056762877613006954	0.2076972646527306289
0.1726857974252554088	0.2024619253398607294
0.1523429544279673254	0.226791624236158304
-0.1686883914833977122	0.2198037126756972016
0.6245610956459848307	-0.1423325583414411508
0.1069121565770422373	0.2385431329156264501
-0.552503458192988742	-0.0587660875315147228
0.2445453391826096543	-0.0386071658878291352
-0.1940549803500969946	-0.0081458499712264015
0.3206667707032647547	-0.0342222453414662418
-0.5	0.e-19
0.2540835952071158338	0.0462090371508675115
-0.1845698150050171533	0.085583206639183385
-0.154000104036598088	0.0712592823785032788
-0.2499999999999999969	-7.e-18
0.0447910176993868561	0.2459289802872017837
-0.004852794186994282	0.2462797709880920945
0.0555555555555555556	0.2469135802469135802

==> RT_Plots/D2,2_S.dat <==
r	t
-0.13324203527767461406	0.0795199355064312558
0.0300031688809134805	0.1023074282235564001
0.2759173892160547875	0.021942563457777438
-0.2159173892160547879	0.052735697411787778
